Measurement of the branching ratio $\Gamma(\Lambda_b^0 \rightarrow \psi(2S)\Lambda^0)/\Gamma(\Lambda_b^0 \rightarrow J/\psi\Lambda^0)$ with the ATLAS detector

An observation of the $\Lambda_b^0 \rightarrow \psi(2S) \Lambda^0$ decay and a comparison of its branching fraction with that of the $\Lambda_b^0 \rightarrow J/\psi \Lambda^0$ decay has been made with the ATLAS detector in proton--proton collisions at $\sqrt{s}=8\,$TeV at the LHC using an integrated luminosity of $20.6\,$fb$^{-1}$. The $J/\psi$ and $\psi(2S)$ mesons are reconstructed in their decays to a muon pair, while the $\Lambda^0\rightarrow p\pi^-$ decay is exploited for the $\Lambda^0$ baryon reconstruction. The $\Lambda_b^0$ baryons are reconstructed with transverse momentum $p_{\rm T}>10\,$GeV and pseudorapidity $|\eta|<2.1$. The measured branching ratio of the $\Lambda_b^0 \rightarrow \psi(2S) \Lambda^0$ and $\Lambda_b^0 \rightarrow J/\psi \Lambda^0$ decays is $\Gamma(\Lambda_b^0 \rightarrow \psi(2S)\Lambda^0)/\Gamma(\Lambda_b^0 \rightarrow J/\psi\Lambda^0) = 0.501\pm 0.033 ({\rm stat})\pm 0.019({\rm syst})$, lower than the expectation from the covariant quark model.

==> Metadata.txt <==
[Title]
Measurement of the branching ratio
$\Gamma(\Lambda_b^0 \rightarrow \psi(2S)\Lambda^0)/\Gamma(\Lambda_b^0 \rightarrow J/\psi\Lambda^0)$
with the ATLAS detector

[Abstract]
An observation of the $\Lambda_b^0 \rightarrow \psi(2S) \Lambda^0$ decay
and a comparison of its branching fraction
with that of the $\Lambda_b^0 \rightarrow J/\psi \Lambda^0$ decay
has been made
with the ATLAS detector in proton--proton collisions at $\sqrt{s}=8\,$TeV at the LHC
using an integrated luminosity of $20.6\,$fb$^{-1}$.
The $J/\psi$ and $\psi(2S)$ mesons are reconstructed in their
decays to a muon pair, while the $\Lambda^0\rightarrow p\pi^-$ decay is
exploited for the $\Lambda^0$ baryon reconstruction.
The $\Lambda_b^0$ baryons are reconstructed
with transverse momentum $p_{\rm T}>10\,$GeV and pseudorapidity
$|\eta|<2.1$. 
The measured branching ratio of the
$\Lambda_b^0 \rightarrow \psi(2S) \Lambda^0$ and
$\Lambda_b^0 \rightarrow J/\psi \Lambda^0$ decays is
$\Gamma(\Lambda_b^0 \rightarrow \psi(2S)\Lambda^0)/\Gamma(\Lambda_b^0 \rightarrow J/\psi\Lambda^0) = 0.501\pm 0.033 ({\rm stat})\pm 0.019({\rm syst})$,
lower than the expectation from the covariant quark model.

[Comments]
Comments: 12 pages plus author list (28 pages total), 5 figures, 1 table, submitted to Phys. Lett. B. All figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/BPHY-2013-08/

[CERN preprint ID]
CERN-PH-EP-2015-164



